Quenching, bursting and galaxy shapes: colour transformation as a function of morphology

Different mechanisms for quenching star formation in galaxies are commonly invoked in the literature, but the relative impact of each one at different cosmic epochs is still unknown. In particular, the relation between these processes and morphological transformation remains poorly understood. In this work, we measure the effectiveness of changes in star formation rates by analysing a new parameter, the Star Formation Acceleration (SFA), as a function of galaxy morphology. This methodology is capable of identifying both bursting and quenching episodes that occurred in the preceding 300 Myrs. We use morphological classification catalogs based on Deep learning techniques. Our final sample has $\sim$14,200 spirals and $\sim$2,500 ellipticals. We find that elliptical galaxies in the transition region have median shorter quenching timescales ( $\tau$ < 1 Gyr) than spirals ($\tau \geq 1$ Gyr). This result conforms to the scenario in which major mergers and other violent processes play a fundamental role in galaxy evolution for most ellipticals, not only quenching star formation more rapidly but also playing a role in morphological transformation. We also find that $\sim$two thirds of galaxies bursting in the green valley in our sample are massive spirals ($M_\star \geq 10^{11.0}M_\odot$) with signs of disturbance. This is in accordance with the scenario where low mass galaxies are losing their gas in a interaction with a massive galaxy: while the former is quenching, the last is being refueled and going through a burst, showing signs of recent interaction.

==> MNRAS_answer.txt <==
Reviewer's Comments:
Reviewer: 1

We thank the anonymous referee for the careful review of the paper. We agree that the analysis could benefit from more detailed quantitative analyses, and have attempted to comply with all suggestions.

Although we have redone some of the analysis, we emphasize that our main results remain the same as before.

We reply to each individual comment below, clarifying what changes have been made in each case. We also note that all new and modified text in the updated version is now in bold, to highlight any such changes for a new review.

--x--

By thoroughly analysing the new Star Formation Acceleration (SFA) parameter, the authors have derived valuable new insights into the bursting and quenching of star formation in galaxies in the local Universe. By dividing galaxies in terms of morphology, the authors have shown that spiral and elliptical galaxies likely follow different evolutionary pathways through the green valley transition region, reinforcing the idea that elliptical galaxies likely quench relatively fast (which they argue could be due to major mergers), while spiral galaxies quench relatively slowly. By further separating the galaxy population in stellar mass and asymmetry, they establish the remarkable diversity of the evolving galaxy population (as excellently summarised in Fig. 8). Their results further confirm that the green valley is not a one-way path: while ellipticals and undisturbed spirals are typically quenching, the majority of galaxies bursting in the green valley are massive spirals with signs of disturbance. 

However, some aspects of their analysis and discussion of the SFA trends are rather qualitative. Whilst the difference between the spiral and elliptical populations is well-discussed by the authors, the work would also benefit from a more quantitative comparison, provided that this is possible within the SFA framework. The diversity of galaxy evolutionary pathways established by the authors provides valuable new benchmarks for theoretical models of galaxy evolution, and thus merits being represented in a more quantitative manner. This work thus warrants publication, after the moderate and minor comments listed below have been addressed. 

Moderate comments

i) How sensitive are the results to the definition of the green valley that is adopted? In the paper the blue cloud, green valley and red sequence are separated in terms of their NUV-r colour. Do the same relative trends in SFA between spirals and ellipticals also hold when another measure is used, such as specific star formation rate sSFR or deviation from the star-forming main sequence ΔMS = log(SFR) - log(SFR_<sub>MS</sub>(M_*))? Additionally, the authors investigate in detail how SFA varies (for a given morphological type) across the range of NUV-r colours that have been probed. Do similar SFA profiles emerge for the blue cloud, green valley and red sequence if the standard x-axis (NUV-r colour) is replaced by e.g. sSFR or ΔMS. It would be worthwhile to briefly investigate this in an appendix.

>>> Answer i): In order to understand the dependence of our results on the definition of the blue cloud and red sequence regions, we proceeded with two analyses: first, we extended the definition of said regions at 1.5 sigma from the peak (hatched gray areas for all plots), as now discussed in Section 3.2. The results (different SFA median values and distributions and p-values <0.05) did not change in a significant manner. In appendix A we also replace the NUV-r x-axis with the sSFR, as suggested. Given the minor differences commented in the text, the main trend for spirals and ellipticals are the same, with p-values < 0.05 for the same regions, confirming the robustness of our results to different definitions of "star-forming" vs "passive" galaxies. We did not perform the analysis as function of Delta_MS, but given its correlation with a mostly flat sSFR x M* behaviour, we argue that the results would be essentially the same.

--x--

ii) The authors’ results indicate that the SFA values for spirals and ellipticals are distinct, as evidenced by the p-value tests that have been performed. They then argue that the larger, more positive SFA values for ellipticals suggest that these quench faster than spirals. I believe that it would be beneficial if this subtle point is discussed in more detail. Whilst it is true that more rapid quenching would result in a larger median SFA value, could it perhaps also not be caused by the fact that relatively more of the elliptical population is quenching (rather than bursting) than for the spiral population (thus driving the median SFA value up, even if the actual quenching timescales could be comparable)? Additionally, it would also be helpful to more clearly define the specific meaning of quenching “timescale” in this work. Does it refer to the timescale to cross the green valley region of the NUV-r diagram? Or the e-folding time over which the SFR drops? Might this matter for interpreting the SFA offset between spirals and ellipticals? If e.g. spirals and ellipticals have the same e-folding time, but ellipticals have a larger normalisation of the SFR, would this not result in ellipticals having a larger SFA than spirals?

Based off of the offset in SFA between spirals and ellipticals the authors argue that ellipticals quench over “shorter” timescales. However, it is not clear by how much these two quenching timescales differ, e.g. by 50% or 1%? I am aware that the work by Darvish et al. (2018) has shown that SFA values cannot be directly translated into quenching timescales, but was interested in exploring whether more information about quenching timescales could be extracted than from this relative binary comparison. Can the size of the SFA offset not be used to give a measure of the difference in quenching timescale for spiral and elliptical galaxies, either in absolute terms (e.g. Δt = 1 Gyr) or in relative terms (e.g. 50%)?  Furthermore, at times the authors note that the SFA for spirals are “consistent with zero”. To demonstrate this (and to further clarify the SFA offset between spirals and ellipticals), it would be worthwhile to show the error on the median SFA σSFA for each NUV-r bin.

--x--

>>> Answer ii): This is indeed a subtle point, and we thank the referee for the suggestions that allowed us to examine this further. In order to investigate if the higher median values of ellipticals were caused by the tail ends of the SFA distributions in each bin, we updated our plots considering boxplots for different colours. We argue that this highlights how the upper quartiles for ellipticals also have higher SFA values than spirals. In other words, not only a higher fraction of ellipticals are quenching, but also quenching ellipticals have higher SFA than the quenching spirals. This is mostly reflected by the new version of Figure 4 and accompanying text.

Regarding associated quenching timescales, in the discussion, we consider Darvish et. al 2018 analysis that takes into account different e-folding quenching timescales to understand the relation between SFA and tau (where tau is the timescale associated with a hypothetical exponential decline in SFR). With this, we can broadly discuss e-folding timescales for different morphologies in the green valley. This discussion was added in the new section 4.1.1, and Figure 7. We remind the reader and the referee, though, that the relation between SFA = d(NUV-r)/dt and quenching timescales depends on many factors, including the exact shape of the star formation history SFR(t) and the colour at which this is measured, as well as the detailed SSP models used, and as such is not univocal. We do believe, however, that it can be used to illustrate our findings and allow for comparisons with other works that do not use the SFA methodology, which we believe is what the referee is aiming for.

Lastly, we highlighted in all of our plots a range of values consistent with SFA = 0 (green shaded area), taking into consideration the discussion of Martin et al. 2017, Appendix B, where the authors show that the typical error in SFA is ~0.5 for large samples. We have modified the 2nd paragraph of Section 3.2 accordingly.

--x--

iii) By separating galaxies in morphology, stellar mass and asymmetry (and as excellently summarised in Figure 8) the authors show that the galaxy population exhibits a great diversity, with galaxies evolving along a multitude of different pathways: some quench slowly through e.g. secular processes, others quench more rapidly due to e.g. major mergers, while others are likely undergoing a period of rejuvenated star formation. I believe that this analysis and discussion of the galaxy population in Section 4 would benefit from being more quantitative. 

This would require going beyond discussing the median SFA in each NUV-r bin, provided this is possible within the SFA method. Can the distribution of galaxies in each colour bin be used to make statements about the relative proportion of galaxies that are quenching rather than bursting? Thus, rather than stating that massive green valley spirals are “typically” bursting, I believe it would be more insightful to state what fraction of these galaxies are bursting rather than quenching. This would then yield a better comparison between the behaviour at high-mass (log M*/M☉ ≥ 11) and at lower masses (log M*/M☉ ≤ 10.5), which would also make for more quantitative benchmarks to compare against cosmological simulations.

Based off of the enhanced SFAs in ellipticals and asymmetric spirals within the green valley region, the authors posit that these results are qualitatively consistent with being driven by major/minor mergers. Whilst I agree that this could be the case, I believe this discussion would also benefit from being more quantitative. Are the observed number of elliptical/spiral galaxies within the green valley region consistent with what one might expect given the major/minor merger rate at z=0? Can the observed number of green valley ellipticals and spirals also be used to infer the green valley crossing timescale? For a given merger rate, a faster quenching timescale should result in a smaller population of green valley galaxies. I do not expect the authors to investigate any of these matters in detail. However, I do believe it would be worthwhile to be more quantitative in their discussion, and to present a more balanced view of the plausibility of the merger scenario by putting their results in context of the cosmic merger rate. 

>>> Answer iii): Regarding the discussion on dependence of mass, we followed the suggestion highlighting the percentage of galaxies bursting and quenching in the green valley (also taking into consideration a "typical SFA for constant SFR" as -0.5 < SFA < 0.5). This was added as the 4th paragraph of Section 4.2. Also, the presentation of results as boxplots (as discussed in our reply to question (ii)) now highlights the fact that not only *median* (typical) values are higher, but the whole distribution shows higher SFA values for elliptical galaxies, with a higher fraction quenching and shorter quenching timescales.

On the topic of major mergers and the fraction of galaxies in the green valley, we have relied on previous literature that has performed this analysis in detail, with extreme care on sample selection and similar caveats. These works have concluded that major mergers alone cannot be responsible for all of the transformation happening from blue to red / spirals to ellipticals, which we believe is the main point raised by the referee, and a valid criticism at that. In that sense, we have rewritten the discussion accordingly, emphasizing that minor mergers and morphological transformations (as presented in e.g. Martig+09) could also explain the observed results. This, while being more conservative, still upholds our initial argument that secular evolution (and the creation of red disks) yield lower SFA values than ellipticals, which have undergone more violent processes.

--x--

iv) The authors have studied in great detail the SFA–NUV-r profiles from the blue cloud through the green valley to the red sequence. Whilst I agree with their qualitative interpretation of these results, would it also be possible to investigate these trends quantitatively? By comparing their observed trends against predictions from theoretical models (where the SFA values are known) can further constraints on quenching or bursting timescales be derived? For instance, would it be feasible to use the SFA histories from the simulations of Martin et al. (2017) or simple exponentially-declining SFHs (such as in Schawinski et al. (2014)) to make such a comparison? Such an analysis might aid in the interpretation of the results. For the red sequence for instance, I naively would have expected passive galaxies to have SFA ~ 0 (since their SFRs should be roughly constant at zero?), yet they seem to have relatively large SFA values.

>>> Answer iv): In order to present quantitative analyses of SFA as a function of SFHs, we have considered e-folding SFHs from Bruzual and Charlot 2003. We compared the model with the data in a new subsection 4.1.1. Regarding the SFA ~ 0 expected for the red sequence, we added a discussion highlighting how our sample is not complete for less massive and redder galaxies and, as demonstrated by Martin et al. 2017 Figure 1-5, galaxies that quenched and reached SFA = 0 are typically redder than NUV-r >~ 5. Considering the fact that we are not complete, one possible explanation is that we are biased in the red sequence to massive galaxies or those with unusual SFHs (due to the necessity of observable UV emission), and therefore do not necessarily represent the "typical" red-sequence galaxy. Since our sample is not complete, results for such red colours should not be regarded as representative for all red sequence objects. We have modified the last paragraph of Section 4.1 accordingly.

--x--

Minor comments

Abstract

Related to comment iii), can you be more specific (i.e. provide a percentage) for what is meant by the “majority” of galaxies bursting in the green valley?

>>> Answer: Considering the mass cuts (M >= 11 Msolar and M<= 10.5 Msolar), 64% of galaxies bursting in the green valley are massive spirals (added to abstract).

--x--

Could you explicitly state what is meant by “massive” spirals (log M*/M☉ > 11)?

>>> Answer: Added to abstract 

--x--

Section 2.2

The empirical relation by Groves et al. (2011) is used to estimate the Balmer ratio Hα/Hβ. Could you please clarify why this method was used over directly measuring the Hα/Hβ ratio for each SDSS galaxy?

>>> Answer: Added to second paragraph in Section 2.2: "The measurement of hydrogen line ratios (...)". 

--x--

The observed magnitudes have been corrected for the dust present in the observed galaxy. Has a correction also been applied for absorption caused by dust in the Milky Way, or is this effect negligible?

>>> Answer: Added as last paragraph of Section 2.2: "Lastly, we also corrected all colors for Milky Way extinction with the values provided by SDSS, for optical colors (extinction_u,extinction_g,extinction_r,extinction_i,extinction_z), and by GALEX for NUV (e_bv)."

--x--

The dust correction procedure has only been applied to star-forming galaxies. Could you clarify what is meant by this? Does this therefore only include the blue cloud or are galaxies in the green valley (with measurable emission lines) also included?

>>> Answer: Indeed, these are all galaxies with Ha and Hb lines in emission (EW<0) as detected by SDSS. We have included this in the text.

--x--

Section 2.3

You have combined together two different morphological classifications for your galaxy sample. Is there perhaps any merit to just using the deep learning sample by itself? How well do the deep learning classifications agree with the Galaxy Zoo classifications with 80% confidence (9,994 spirals and 1,645 ellipticals)?

>>> Answer: Considering the comment and some minor disagreement between the morphological classification from deep learning and galaxy zoo, we decided to simplify our morphological analysis using only the deep learning based catalog. Our results are qualitatively the same, and all numbers, plots and tables were updated. We thank the referee for pointing out this inconsistency.

--x--

Section 4.1

You argue that the SFA medians in the green valley should be close to zero (as observed) when the gas supply is disrupted. Could this perhaps be shown using a simple model, such as that suggested in comment iv)? By adopting a faster decline of the SFR, can the trend for ellipticals also be reproduced?

>>> Answer: We modified section 4.1 accordingly, including an analysis for an exponentially declining SFR.

--x--

You argue that secular processes, like bars, can prompt gas depletion. But what fraction of spirals have bars and would we, on average, expect this to happen towards the red-end of the green valley? Might this rise in SFA perhaps also be due to the incompleteness of the sample at red NUV-r values (which you discuss later)?

>>> Answer: bar fractions are well known (at least in the local universe, e.g. de Vaucouleurs 1963, Menendez-Delmestre et al. 2007, Sheth et al. 2008). That does depend on colour and mass cuts, of course, but in particular we do know redder discs have higher bar fractions (Masters+11). Therefore there is a strong correlation between quenching/colour change and secular processes. The cause/effect relation, however, is more subtle: are bars causing quenching or are bars more easily formed in gas-poor discs (Athanassoula+12)?

In any case, we do understand the concern of the rise in SFA at the very end, and we do agree that completeness might bias our results (as discussed in Major Comment iv). We include this discussion in Secction 4.1.

--x--

When discussing the trends for ellipticals you suggest that the evolution through the green valley “involves a mechanism that not only disrupts the gas supply, but also removes — or hastily consumes — the gas in the galaxy”. Perhaps you could briefly test this scenario? If the larger SFA values are driven by faster gas consumption, then I imagine that this would be reflected in a larger SFR value (for ellipticals in that NUV-r bin) relative to those of spirals? 

>>> Answer: We analyzed the sSFR distribution for color bins within the green valley. The histogram is presented in Figure 5 where one can notice that the median of sSFR for ellipticals entering the green valley is indeed higher than for spirals. This is also highlihgted in the modified version of section 4.1.

--x--

For the comparison between SFA and AGN, it was my understanding from your summary in Section 2.4 that the calibration between SFA and observables in Martin et al. (2017) was done using stellar population synthesis models. Has the AGN contribution to galaxy spectra also been included in these calibrations? Are the SFA results therefore still reliable for SDSS galaxies with AGN? Have you included or excluded such systems from your analysis?

>>> Answer: The AGN contribution was not included in the calibrations. However, in Martin et al. 2017, the authors have discussed this matter extensively, showing that is has little impact in the final results. In our work, we neither included or excluded such systems. It might be interesting to extend the analysis in this direction, but we believe this is beyond the scope of this paper.

--x--

You state that “after major mergers, galaxies go through a change in their morphology prior to suffering a drop in SFR”. Would this not imply that there should be elliptical galaxies that are still bursting? If the change in morphology followed the drop in SFR then I would agree that elliptical galaxies should be quenching within the entire NUV–r range. 

>>> Answer: The prior change in morphology would require ellipticals that are still bursting. Indeed, in our sample we have ellipticals with high sSFR (Appendix A) and SFA < 0 (Figure 4). These ellipticals are bluer than the blue cloud. The matter of when exactly the galaxy, after a major merger, will receive different morphological classifications remains an open question -- and it's strongly dependent on the methodology. However, what we are suggesting in our final diagram (Figure 10) is that, after the major merger, galaxies would become ellipticals in colors bluer than the blue cloud, exhaust the remainder of their gas reservoir, being classified as ellipticals sometime before reaching the green valley, hastily becoming redder afterwards.

--x--

Section 4.2

The statistics for low-mass ellipticals in the green valley region are rather low. Is the method for estimating SFA, which requires a statistically significant sample, reliable in this regime?

>>> Answer: Indeed, the smaller the sample, the less our results and trends are reliable. Nonetheless, the bins for the green valley have around 10 objects. With an estimated individual uncertainty of sigma_SFA~1.5 per galaxy, this would indicate a statistical error for the sample of ~0.5. The boxplot distributions clearly show these uncertainties, but we argue that there is still tentative evidence for higher SFA values for low-mass ellipticals in the green valley. A final paragraph in the section 4.2 highlights these numbers. 

--x--

Is there a physical interpretation for the shorter quenching timescales for less massive ellipticals?

>>> Answer: These objects are typically low-mass/dwarf ellipticals found as satellites in dense environments, and are subject to many of the quenching procecesses in action in clusters (harassment, etc). Darvish+18 have already found that low-mass galaxies are typically quenching, especially in dense environments. However, we do not include local density in our analyses, and as previously discussed we do not have a complete sample for low-mass objects. Nevertheless, these results, albeit incomplete, agree with the findings by Darvish+18. We include this discussion in the new section 4.2.

--x--

The majority of galaxies in the SDSS sample are centrals (see Yang et al. (2007)), and perhaps especially so in the mass regime probed in this analysis (log M*/M☉ > 10). Is the environmental quenching scenario applicable for this dataset?

>>> Answer: Darvish et al 2018 demonstrated that the environmental quenching dominates in different mass regimes (M <= 10^10 solar masses). Although we have some low mass galaxies, we agree that, in order to properly investigate the environmental quenching scenario, we would require a larger sample with lower mass. We discuss the general scenario in this work, but a definitive answer would require different survey data and is beyond our scope.

--x--

Section 4.3

You show that symmetric spirals in the blue cloud have positive SFA values. But would you expect the SFA due to the cosmic decline in sSFR (see e.g. Peng et al. (2010)) of star-forming galaxies to be substantial, especially with respect to the relatively lower SFA values that are seen for green valley galaxies (which are actually quenching)?

>>> Answer: We wouldn't expect the cosmic decline in sSFR to play a significant role in the SFA values of individual SFA galaxies because SFA measures the change in the sSFR (as indicated by NUV-r colours) of each galaxy in the last 300 Myrs. It is not sensitive to the cosmic average, but to the evolutionary processes that each galaxy goes through.

--x--

You state that green valley spirals are mostly composed of asymmetric massive spirals. Indeed, in Fig. 5 you have shown that massive spirals are typically bursting. In Fig. 6 you have also shown that asymmetric spirals are typically bursting. But have you verified that the massive spirals are typically asymmetric?

>>> Answer: Amongst the asymmetric galaxies in the green valley, 73% are massive spirals. On the other hand, 51% of massive spirals in the green valley have A>= 0.2. This information was added to section 4.3
